Proof of concept of a fast surrogate model of the VMEC code via neural networks in Wendelstein 7-X scenarios

In magnetic confinement fusion research, the achievement of high plasma pressure is key to reaching the goal of net energy production. The magnetohydrodynamic (MHD) model is used to self-consistently calculate the effects the plasma pressure induces on the magnetic field used to confine the plasma. Such MHD calculations serve as input for the assessment of a number of important physics questions. The VMEC code is the most widely used to evaluate 3D ideal-MHD equilibria, as prominently present in stellarators. However, considering the computational cost, it is rarely used in large-scale or online applications. Access to fast MHD equilbria is a challenging problem in fusion research, one which machine learning could effectively address. In this paper, we present artificial neural network (NN) models able to quickly compute the equilibrium magnetic field of W7-X. Magnetic configurations that extensively cover the device operational space, and plasma profiles with volume averaged normalized plasma pressure $\langle \beta \rangle$ ($\beta$ = $\frac{2 \mu_0 p}{B^2}$) up to 5% and non-zero net toroidal current are included in the data set. By using convolutional layers, the spectral representation of the magnetic flux surfaces can be efficiently computed with a single network. To discover better models, a Bayesian hyper-parameter search is carried out, and 3D convolutional neural networks are found to outperform feed-forward fully-connected neural networks. The achieved normalized root-mean-squared error ranges from 1% to 20% across the different scenarios. The model inference time for a single equilibrium is on the order of milliseconds. Finally, this work shows the feasibility of a fast NN drop-in surrogate model for VMEC, and it opens up new operational scenarios where target applications could make use of magnetic equilibria at unprecedented scales.

==> content_data_bcos_finite_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.0,0,0.0,0.0,0
0.001897793879193364,1,0.02040816326530612,0.0002384741159632323,0
0.0017794823924526086,2,0.0510204081632653,0.00020598127869675886,0
0.0017444575493910112,3,0.11224489795918366,0.00018810599459665052,0
0.0017089229399081362,4,0.2040816326530612,0.0001793044113508795,0
0.001677470333540578,5,0.31632653061224486,0.00013093596888999958,0
0.0016728188928147782,6,0.44897959183673464,0.00018054251715191678,0
0.0016965892881821375,7,0.6122448979591836,0.00014137105629164707,0
0.0021167003930210307,8,0.7959183673469387,0.00024075055082315594,0
0.001188089058970156,9,1.0,4.540412913602422e-05,0


==> content_data_bcos_finite_profile_sample.csv <==
s,x,bcos-profile-fourier-worst-0-true,bcos-profile-fourier-worst-1-true,bcos-profile-fourier-worst-25-true,bcos-profile-fourier-worst-26-true,bcos-profile-fourier-worst-0-pred,bcos-profile-fourier-worst-1-pred,bcos-profile-fourier-worst-25-pred,bcos-profile-fourier-worst-26-pred,bcos-profile-fourier-median-0-true,bcos-profile-fourier-median-1-true,bcos-profile-fourier-median-25-true,bcos-profile-fourier-median-26-true,bcos-profile-fourier-median-0-pred,bcos-profile-fourier-median-1-pred,bcos-profile-fourier-median-25-pred,bcos-profile-fourier-median-26-pred,bcos-profile-fourier-best-0-true,bcos-profile-fourier-best-1-true,bcos-profile-fourier-best-25-true,bcos-profile-fourier-best-26-true,bcos-profile-fourier-best-0-pred,bcos-profile-fourier-best-1-pred,bcos-profile-fourier-best-25-pred,bcos-profile-fourier-best-26-pred
0.0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02040816326530612,1,2.36666,0.08817813,-0.00884863,-0.029946724,2.363521,0.08825793,-0.008768513,-0.030007165,2.3642707,0.087160185,-0.007528153,-0.025169834,2.3642504,0.08749628,-0.0074405028,-0.025196496,2.305948,0.06230754,-0.008262571,-0.025908964,2.3068566,0.06278799,-0.008233624,-0.025702612
0.0510204081632653,2,2.3683376,0.0894148,-0.015418957,-0.051742833,2.364665,0.08914539,-0.01527654,-0.05169288,2.3653646,0.08804394,-0.013113525,-0.04352164,2.365471,0.08846245,-0.012967374,-0.043564193,2.3095403,0.0641118,-0.014419312,-0.044806406,2.3108754,0.06369659,-0.014488713,-0.044651046
0.11224489795918366,3,2.3715968,0.091845386,-0.02389873,-0.07871286,2.3683705,0.09101274,-0.023761958,-0.078920774,2.3677683,0.08977853,-0.020278858,-0.06629265,2.368415,0.09044192,-0.020028139,-0.06655077,2.3175507,0.06768799,-0.02238047,-0.06826326,2.3183317,0.068190806,-0.022534143,-0.06810294
0.2040816326530612,4,2.376684,0.095683955,-0.033310782,-0.10651263,2.3755336,0.095365405,-0.03328554,-0.107284844,2.3713932,0.092472106,-0.028165804,-0.0899328,2.3723538,0.092592075,-0.02777091,-0.08976726,2.3291457,0.07316159,-0.031232858,-0.09263033,2.3288782,0.07377806,-0.03125158,-0.09263736
0.31632653061224486,5,2.3827813,0.10083975,-0.042822972,-0.13189487,2.3805223,0.100887686,-0.042962387,-0.13242427,2.3752193,0.09598035,-0.036047827,-0.1118109,2.3757012,0.09632781,-0.03557616,-0.111522704,2.3423815,0.08001056,-0.0401627,-0.11513312,2.3425117,0.08033447,-0.04040924,-0.11572168
0.44897959183673464,6,2.389545,0.107493095,-0.052872106,-0.15535234,2.388141,0.10787065,-0.053105164,-0.1550566,2.3802326,0.1004084,-0.044174217,-0.13239194,2.3807642,0.10062883,-0.043686412,-0.13220616,2.3573658,0.08829318,-0.049514797,-0.13624342,2.3581648,0.088213325,-0.04962847,-0.1364992
0.6122448979591836,7,2.3967488,0.11635988,-0.0645676,-0.17798036,2.396228,0.116386704,-0.06513286,-0.17847788,2.38634,0.106338814,-0.053333327,-0.15293735,2.3865833,0.106427886,-0.052782223,-0.15316221,2.374127,0.09869964,-0.060220767,-0.15711929,2.3733084,0.098940216,-0.060344525,-0.15731554
0.7959183673469387,8,2.4036894,0.12700003,-0.07759409,-0.19734244,2.4030678,0.12742665,-0.078288585,-0.19675922,2.395605,0.11353715,-0.06313548,-0.17153813,2.395474,0.11384888,-0.062492773,-0.17179854,2.3887446,0.11048825,-0.07189113,-0.17592916,2.3887296,0.11078315,-0.07195063,-0.17590505
1.0,9,2.4084806,0.13955241,-0.09250345,-0.21280035,2.4088056,0.13958128,-0.09371283,-0.21223213,2.4072967,0.12223438,-0.07385549,-0.18806604,2.4070282,0.122287706,-0.07302849,-0.18828098,2.4012182,0.12352411,-0.08477333,-0.1923461,2.4011607,0.12365506,-0.08485326,-0.19258451


==> content_data_bcos_null_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.0,0,0.0,0.0,0
0.009570532036971275,1,0.02040816326530612,0.0008851228515427854,0
0.008517777059807044,2,0.0510204081632653,0.0007091107255860095,0
0.008613944042704333,3,0.11224489795918366,0.0005713744951014992,0
0.009172221205899963,4,0.2040816326530612,0.00075991343020011,0
0.009953871807748338,5,0.31632653061224486,0.0009848600620044464,0
0.009706454863231045,6,0.44897959183673464,0.0009641451909829938,0
0.010189950787075077,7,0.6122448979591836,0.0010047067070343965,0
0.011647583652776308,8,0.7959183673469387,0.0010972869530575472,0
0.01567452134632538,9,1.0,0.0020704903254506433,0


==> content_data_bcos_null_profile_sample.csv <==
s,x,bcos-profile-fourier-worst-0-true,bcos-profile-fourier-worst-1-true,bcos-profile-fourier-worst-25-true,bcos-profile-fourier-worst-26-true,bcos-profile-fourier-worst-0-pred,bcos-profile-fourier-worst-1-pred,bcos-profile-fourier-worst-25-pred,bcos-profile-fourier-worst-26-pred,bcos-profile-fourier-median-0-true,bcos-profile-fourier-median-1-true,bcos-profile-fourier-median-25-true,bcos-profile-fourier-median-26-true,bcos-profile-fourier-median-0-pred,bcos-profile-fourier-median-1-pred,bcos-profile-fourier-median-25-pred,bcos-profile-fourier-median-26-pred,bcos-profile-fourier-best-0-true,bcos-profile-fourier-best-1-true,bcos-profile-fourier-best-25-true,bcos-profile-fourier-best-26-true,bcos-profile-fourier-best-0-pred,bcos-profile-fourier-best-1-pred,bcos-profile-fourier-best-25-pred,bcos-profile-fourier-best-26-pred
0.0,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02040816326530612,1,2.2506733,0.13817272,-0.007041982,-0.028165014,2.252925,0.13607936,-0.0070869345,-0.028347898,2.3273973,0.006029606,-0.00808325,-0.023229644,2.332443,-0.0008253902,-0.007987557,-0.023348399,2.5637028,0.28115025,-0.0075925896,-0.03301959,2.568861,0.2797823,-0.007723705,-0.033007145
0.0510204081632653,2,2.2512245,0.1390031,-0.012283161,-0.048648518,2.2511976,0.1467945,-0.012482967,-0.04868009,2.3277845,0.006898135,-0.014086039,-0.04012458,2.3399222,0.0064630657,-0.013992325,-0.040329333,2.5640755,0.28158107,-0.013207699,-0.05712505,2.5650003,0.27647862,-0.0133036105,-0.057213344
0.11224489795918366,3,2.2522473,0.14061491,-0.019097514,-0.07396401,2.2542026,0.13913922,-0.01956164,-0.07398536,2.3284912,0.008580416,-0.0218119,-0.06100529,2.332726,0.016886957,-0.021720098,-0.0612851,2.5647616,0.2823893,-0.020425528,-0.08710956,2.5622194,0.28565317,-0.02037602,-0.08711135
0.2040816326530612,4,2.253699,0.14323778,-0.026763016,-0.100020155,2.251871,0.14970975,-0.027895512,-0.10040113,2.3294992,0.011199817,-0.030356258,-0.082522064,2.3233454,0.012242608,-0.030257698,-0.08273157,2.5657465,0.2837223,-0.028393067,-0.11837372,2.5647407,0.2836002,-0.028496725,-0.11831168
0.31632653061224486,5,2.255329,0.14688952,-0.03463017,-0.123723246,2.263144,0.15100205,-0.03645297,-0.124141596,2.3306468,0.014635935,-0.038941044,-0.102194495,2.3211455,0.014082499,-0.038061485,-0.10288527,2.566878,0.28562447,-0.03634957,-0.14744127,2.574429,0.27911717,-0.036606967,-0.14816523
0.44897959183673464,6,2.25701,0.1518486,-0.0430801,-0.14549918,2.250982,0.16486791,-0.044686798,-0.1466235,2.3318741,0.019039147,-0.047896713,-0.12049256,2.3203921,0.013162732,-0.047215663,-0.12084728,2.5681033,0.2882555,-0.044563778,-0.17507601,2.5696714,0.28362268,-0.04488907,-0.17588821
0.6122448979591836,7,2.2586184,0.1588726,-0.053105738,-0.16628142,2.2678304,0.17366123,-0.05474587,-0.168238,2.3331757,0.024967104,-0.058063723,-0.13844657,2.3211093,0.026868597,-0.05732578,-0.13853726,2.569409,0.29200956,-0.053791594,-0.2030243,2.5731194,0.30183566,-0.05421856,-0.20336094
0.7959183673469387,8,2.2595735,0.1678326,-0.06457799,-0.18369132,2.2666652,0.17278078,-0.06674883,-0.18553863,2.3343034,0.032239296,-0.06901733,-0.15441062,2.3239467,0.034772053,-0.06746308,-0.15456933,2.5704944,0.29679763,-0.06368467,-0.22900791,2.570305,0.30133492,-0.06413544,-0.22918494
1.0,9,2.2591765,0.1789981,-0.078123346,-0.19675812,2.2554114,0.19623601,-0.08025192,-0.19718221,2.3350277,0.040917262,-0.08100612,-0.1680795,2.335446,0.05202257,-0.07934347,-0.16890179,2.5710378,0.30272675,-0.0745186,-0.25280645,2.5693216,0.31188908,-0.07441848,-0.25151736


==> content_data_bcos_resolution_scan_rmse_64.csv <==
label,index,modes,radial,grid,rmse
BCos,0,$(6 \times 4)$,10,18 x 9,0.006753194159438955
BCos,1,$(6 \times 12)$,10,18 x 9,0.001214518535726515
BCos,2,$(8 \times 10)$,10,18 x 9,0.0023248060592273
BCos,3,$(8 \times 12)$,10,18 x 9,0.0008385126324669671
BCos,4,$(9 \times 12)$,10,18 x 9,0.0008238118187632772
BCos,5,$(12 \times 12)$,10,18 x 9,0.0007887053060504457
BCos,6,$(19 \times 18)$,10,18 x 9,0.0002667778774078716
BCos,0,$(6 \times 4)$,20,18 x 9,0.00673386050217644
BCos,1,$(6 \times 12)$,20,18 x 9,0.001158296567563236
BCos,2,$(8 \times 10)$,20,18 x 9,0.002299236239482228
BCos,3,$(8 \times 12)$,20,18 x 9,0.0007710027391171652
BCos,4,$(9 \times 12)$,20,18 x 9,0.0007573456900200878
BCos,5,$(12 \times 12)$,20,18 x 9,0.0007188142033094742
BCos,6,$(19 \times 18)$,20,18 x 9,7.134555170843632e-05


==> content_data_iota_finite_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.0005278183493266115,0,0.0,8.83452324354221e-05,0
0.0005346503257658915,1,0.01020408163265306,8.50533474566328e-05,0
0.0005485279754024232,2,0.02040816326530612,9.611786494049737e-05,0
0.0005362906502086553,3,0.030612244897959183,0.00011989302471898555,0
0.000642623235723353,4,0.0510204081632653,0.00019062565109808922,0
0.0007175674957419978,5,0.07142857142857142,0.0002293515550180017,0
0.0006831065101181157,6,0.1020408163265306,0.00019609403954869777,0
0.0009996590716161299,7,0.14285714285714285,0.0002676544110272516,0
0.0007338281495145057,8,0.18367346938775508,0.00010090234798954039,0
0.0009047779174981406,9,0.22448979591836732,0.00014890648152962978,0
0.0010345069330013356,10,0.2857142857142857,0.00012682571155106412,0
0.0009501588037096662,11,0.336734693877551,0.0001242350236706989,0
0.0010701454488538438,12,0.4081632653061224,0.00010598221848922559,0
0.0008766789563011844,13,0.4693877551020408,0.0001290950955489098,0
0.0009988507408935112,14,0.5510204081632653,8.499175506352893e-05,0
0.0007452568641502876,15,0.6326530612244897,9.889511166438742e-05,0
0.0007299923057851848,16,0.7142857142857142,7.191917566815395e-05,0
0.0007565890870366712,17,0.8061224489795917,9.341504829702893e-05,0
0.0009640871617314406,18,0.8979591836734693,0.0001022868932988787,0
0.0009784763397726929,19,1.0,0.0001450544745319349,0


==> content_data_iota_finite_profile_sample.csv <==
s,x,iota-profile-real-worst-true,iota-profile-real-worst-pred,iota-profile-real-median-true,iota-profile-real-median-pred,iota-profile-real-best-true,iota-profile-real-best-pred,shear-profile-real-worst-true,shear-profile-real-worst-pred,shear-profile-real-median-true,shear-profile-real-median-pred,shear-profile-real-best-true,shear-profile-real-best-pred
0.0,0,0.8690833,0.8668521,0.8874461,0.8876855,0.87004596,0.87008554,0.0,0.0,0.0,0.0,0.0,0.0
0.01020408163265306,1,0.85259455,0.8533882,0.88687754,0.8870004,0.87065095,0.8707009,-0.9201292740771175,-0.6440563194818266,-0.00874708105546402,-0.010570490701473704,0.03192831831859918,0.0320964049056547
0.02040816326530612,2,0.83606386,0.8418173,0.8867,0.8867858,0.8713529,0.87140656,-0.9024989842064267,-0.5031798858181,0.010538191979885867,0.015456406403488216,0.032847372399424896,0.03260608681478069
0.030612244897959183,3,0.8198499,0.8327774,0.8869139,0.88709956,0.8720751,0.8721234,-0.8310048165689639,-0.4759890511503745,0.006927689567578692,0.013599125449616462,0.029622101945567195,0.02932954169912438
0.0510204081632653,4,0.7921935,0.8162958,0.88713443,0.887565,0.8733378,0.8733748,-0.5481932319467823,-0.3654938565772301,0.00804223946396818,0.010519677998521857,0.02838534296589636,0.028250050558022013
0.07142857142857142,5,0.77529556,0.8046734,0.8875811,0.88804823,0.8746019,0.8746344,-0.2548404970244854,-0.2010591014784429,0.019887580263795796,0.0164000970285927,0.02951854293674016,0.02948506907282198
0.1020408163265306,6,0.76662546,0.7968219,0.8889854,0.88917774,0.87658024,0.8766126,-0.034118353550962544,-0.0715427639158579,0.025060400996128634,0.021158801266024572,0.031164572075327364,0.03122584714837907
0.14285714285714285,7,0.77158314,0.79660773,0.8910522,0.89096785,0.8794155,0.8794574,0.29717959906582964,0.15658677995766832,0.028139390679470112,0.023463535488401997,0.03413023380634664,0.03431909861151554
0.18367346938775508,8,0.79763824,0.8123048,0.89339435,0.89293116,0.8825316,0.8825966,0.3365623744609746,0.24427234828923117,0.02745217709460186,0.025242420120916452,0.03777162493461563,0.03818897999087029
0.22448979591836732,9,0.8175466,0.8285772,0.8955324,0.895041,0.8859889,0.8860962,0.2111817565983876,0.20427432192263772,0.025865696911057452,0.027423005957466516,0.04195403297102244,0.042475835509339706
0.2857142857142857,10,0.8368095,0.8481226,0.8988378,0.89846945,0.8918682,0.8920319,0.14001403114990646,0.14071284347113913,0.029564717813677078,0.02808685562427483,0.04812987939511282,0.04832017183010154
0.336734693877551,11,0.84823656,0.8590575,0.90190756,0.90130085,0.897391,0.89754057,0.11545506197712159,0.10398052719490836,0.02999531186004171,0.028129248242850968,0.053555977708160174,0.05279531065631364
0.4081632653061224,12,0.86202157,0.8710628,0.90620375,0.9056012,0.90608966,0.90609145,0.10130500907180226,0.08416030480003076,0.032494929415220586,0.034838837959884385,0.05991416778009686,0.05935091454204076
0.4693877551020408,13,0.87266165,0.8796184,0.91069865,0.910298,0.91427124,0.91423887,0.09857032534960186,0.07544748074594794,0.04531712265104675,0.04363969693611577,0.06532914274573358,0.0651183123741344
0.5510204081632653,14,0.8872439,0.8908128,0.9189172,0.91804296,0.9263085,0.9262014,0.10508747946678748,0.08555995944159672,0.05155169939149207,0.05184056880967072,0.0718444892156279,0.07122515659921302
0.6326530612244897,15,0.90243924,0.904275,0.92725664,0.92679113,0.9393517,0.93911874,0.1041102309055553,0.10280500538654957,0.054705684333180155,0.05593494111600879,0.07721311196724513,0.0763787775531064
0.7142857142857142,16,0.91712,0.91920745,0.9364453,0.93589884,0.9532706,0.95294464,0.10059661651532364,0.09930461080282599,0.05521033801918042,0.05501199051307943,0.08102269061339964,0.08133435845266516
0.8061224489795917,17,0.9311172,0.93270075,0.94550914,0.9453481,0.96958005,0.96942025,0.05372792513806339,0.055690211203162025,0.041131725518658825,0.046114556621169166,0.0844036905478014,0.08524609417117683
0.8979591836734693,18,0.9333445,0.93687314,0.9523321,0.95299417,0.9866846,0.9865882,-0.0390771301873301,-0.013722207359630341,0.037288584934670195,0.03802331087621552,0.08932703690733755,0.08894238445459031
1.0,19,0.9167846,0.92727596,0.96169424,0.9605923,1.0070341,1.0066918,0.0,0.0,0.0,0.0,0.0,0.0


==> content_data_iota_null_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.0011992502092610811,0,0.0,0.00017106696328992243,0
0.0011866241206425474,1,0.01020408163265306,0.00017384794195029823,0
0.0011734592316464986,2,0.02040816326530612,0.0001793545058659946,0
0.0011697181861334248,3,0.030612244897959183,0.00016898585822324092,0
0.0011482740382840857,4,0.0510204081632653,0.00016972433359936976,0
0.001126712231108453,5,0.07142857142857142,0.00016869555323035455,0
0.0011088780410626205,6,0.1020408163265306,0.00016556278346455648,0
0.0010841991810221225,7,0.14285714285714285,0.00018347466119783356,0
0.0010803946433606325,8,0.18367346938775508,0.00018342696966137744,0
0.0010716849733376876,9,0.22448979591836732,0.00017789730924509058,0
0.0010888011474089,10,0.2857142857142857,0.0001648998581620981,0
0.0011058309993827716,11,0.336734693877551,0.0001775312922346347,0
0.0011279366377478,12,0.4081632653061224,0.00019957555157452587,0
0.0011860923639853717,13,0.4693877551020408,0.00019304785215812446,0
0.0012697354821118061,14,0.5510204081632653,0.00021437811732132116,0
0.001394177440439351,15,0.6326530612244897,0.00022435027462823194,0
0.0015521132578465622,16,0.7142857142857142,0.0002428131001793373,0
0.0017218929119191598,17,0.8061224489795917,0.0002750394604144092,0
0.0018833252646718174,18,0.8979591836734693,0.00030897749550756986,0
0.002215279753446579,19,1.0,0.00028482436898106275,0


==> content_data_iota_null_profile_sample.csv <==
s,x,iota-profile-real-worst-true,iota-profile-real-worst-pred,iota-profile-real-median-true,iota-profile-real-median-pred,iota-profile-real-best-true,iota-profile-real-best-pred,shear-profile-real-worst-true,shear-profile-real-worst-pred,shear-profile-real-median-true,shear-profile-real-median-pred,shear-profile-real-best-true,shear-profile-real-best-pred
0.0,0,1.0763254,1.0652456,0.77706003,0.7780233,0.8806195,0.88021326,0.0,0.0,0.0,0.0,0.0,0.0
0.01020408163265306,1,1.076921,1.0677662,0.77745664,0.7780725,0.88113207,0.8810503,0.04715679539512501,0.07182265888698823,0.02354613030304313,0.02428081774472954,0.03420334348285876,0.035884234858092175
0.02040816326530612,2,1.0777093,1.0689669,0.77792275,0.7785531,0.88175184,0.8817005,0.05597774744467368,-0.029985532229917556,0.02300414776410949,0.050178550063983515,0.03670329934428404,0.04276569230821063
0.030612244897959183,3,1.0786451,1.0684656,0.7783781,0.77954644,0.8824169,0.88247544,0.05565825873094681,0.07747415979515014,0.017986447500141698,0.01761157933262886,0.03327967945987907,0.0381002338167197
0.0510204081632653,4,1.0805355,1.071866,0.7790229,0.7798775,0.883586,0.8837347,0.06359636629929824,0.06450676458578886,0.013900971920215204,0.009860429348509676,0.032030597427039016,0.02757465893282978
0.07142857142857142,5,1.0827651,1.0735742,0.7795702,0.7804,0.8847642,0.8847513,0.07498273547551261,0.06629479356003877,0.013610890539698803,0.013402891629326013,0.03354984087897069,0.033452399347172236
0.1020408163265306,6,1.0867587,1.0777066,0.78038144,0.781109,0.8866184,0.88673055,0.08827140809430198,0.0774297439259321,0.014063420736222819,0.014670247095838035,0.03536177426171394,0.03784552516382924
0.14285714285714285,7,1.0930117,1.0820398,0.78154093,0.7824824,0.8892586,0.88933825,0.10105352057759485,0.06324587138949596,0.015739624666925228,0.01794555307760752,0.03826931346664197,0.03287813023834286
0.18367346938775508,8,1.1000092,1.0869656,0.78284943,0.7838984,0.89212173,0.8918758,0.11017055975432515,0.09296227389195774,0.017920436420858086,0.01974629036843229,0.041686688846847564,0.043720120282635735
0.22448979591836732,9,1.1075784,1.0939134,0.78433913,0.78549737,0.8952464,0.89531726,0.11816237211016102,0.11983155230067459,0.02031893581502591,0.018740064094730648,0.04554779733615252,0.04830117736705449
0.2857142857142857,10,1.1199552,1.10703,0.7869315,0.7876376,0.9004741,0.9005848,0.13113298050338784,0.14206356034283876,0.02392122241116262,0.020210496418718093,0.05168813724166332,0.053382762955692685
0.336734693877551,11,1.1313328,1.1188003,0.7894158,0.78993195,0.90534735,0.90564257,0.14405658784891565,0.13208810792979683,0.026851341122628457,0.02774208584411389,0.056955930880840326,0.05610030455816348
0.4081632653061224,12,1.1492409,1.1343559,0.7933741,0.79419124,0.9129752,0.91293186,0.1657768718752957,0.1522556741767548,0.030821800721744442,0.03277098547803575,0.06437707897951543,0.06399884218172239
0.4693877551020408,13,1.1667444,1.1510004,0.79719746,0.798165,0.92025983,0.9203415,0.187130496082132,0.17487259271981206,0.034074897309212676,0.03502763960898296,0.07064980434363172,0.07091025976517654
0.5510204081632653,14,1.1935111,1.1752789,0.8028752,0.8040056,0.9310075,0.93091464,0.216897485570933,0.19789853353234013,0.03804378670167704,0.03895483396053444,0.0784791764087379,0.07780128795789208
0.6326530612244897,15,1.2241364,1.2040911,0.80914253,0.8102604,0.9428285,0.9428371,0.2434260318526656,0.2370926566031621,0.0414194895210752,0.03923256329013153,0.08525438649183446,0.08688237928903511
0.7142857142857142,16,1.2578771,1.2367487,0.81589955,0.8166023,0.95555097,0.9556951,0.26183396323074193,0.2429218867086267,0.04415685686177663,0.043019856428242687,0.09074728968566412,0.08986756365971595
0.8061224489795917,17,1.297891,1.2733432,0.82396674,0.8246732,0.9707059,0.97067,0.26783755261530656,0.2546094142795771,0.04656519722402408,0.046000626747784344,0.095349118727227,0.09635934699093797
0.8979591836734693,18,1.3381729,1.3131602,0.8324595,0.83288515,0.98657537,0.98696625,0.26848010410895884,0.2690603676587427,0.04923769310212668,0.047471330570869205,0.10004584080168834,0.10257520864015578
1.0,19,1.383446,1.3562231,0.84255654,0.8430026,1.005248,1.005361,0.0,0.0,0.0,0.0,0.0,0.0


==> content_data_iota_resolution_scan_rmse_2048.csv <==
label,index,modes,radial,grid,rmse
iota,0,$(1 \times 0)$,5,1 x 1,0.00283125104606899
iota,0,$(1 \times 0)$,10,1 x 1,0.0004935393665875276
iota,0,$(1 \times 0)$,15,1 x 1,0.00019860797894767908
iota,0,$(1 \times 0)$,20,1 x 1,0.00011105648806713353
iota,0,$(1 \times 0)$,25,1 x 1,6.548936496621102e-05
iota,0,$(1 \times 0)$,30,1 x 1,4.23942850374955e-05
iota,0,$(1 \times 0)$,35,1 x 1,2.3714174339948508e-05
iota,0,$(1 \times 0)$,40,1 x 1,1.56227945066813e-05
iota,0,$(1 \times 0)$,45,1 x 1,1.3730332795158873e-05
iota,0,$(1 \times 0)$,50,1 x 1,1.0044771055123381e-05
iota,0,$(1 \times 0)$,55,1 x 1,8.565984695189527e-06
iota,0,$(1 \times 0)$,60,1 x 1,7.681994659423754e-06
iota,0,$(1 \times 0)$,65,1 x 1,5.929275213159132e-06
iota,0,$(1 \times 0)$,70,1 x 1,4.510198861817413e-06
iota,0,$(1 \times 0)$,75,1 x 1,2.990336784792618e-06
iota,0,$(1 \times 0)$,80,1 x 1,1.6533283089917755e-06
iota,0,$(1 \times 0)$,85,1 x 1,1.403086357945103e-06
iota,0,$(1 \times 0)$,90,1 x 1,1.153639106199658e-06


==> content_data_space_finite_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.005655906848167793,0,0.0,0.0009752169314816272,0
0.004118029849706061,1,0.02040816326530612,0.000783713732338355,0
0.003733000973719036,2,0.0510204081632653,0.0005459040486092857,0
0.003923125901520121,3,0.11224489795918366,0.0004823370644221807,0
0.004086342489147683,4,0.2040816326530612,0.0005388405944364598,0
0.00406169861054623,5,0.31632653061224486,0.0005514794037192535,0
0.004205807256579646,6,0.44897959183673464,0.0004672289490841369,0
0.003991050531150752,7,0.6122448979591836,0.00035145957123880467,0
0.003980736277399852,8,0.7959183673469387,0.00039031942505450036,0
0.004826334781689663,9,1.0,0.00045883858324211003,0
0.0,0,0.0,0.0,1
0.004509403923259485,1,0.02040816326530612,0.0002504771605441056,1
0.004780754456357205,2,0.0510204081632653,0.00030667914705272614,1
0.005554687707581657,3,0.11224489795918366,0.00041586415064936077,1
0.00633877310272309,4,0.2040816326530612,0.0005785914376668973,1
0.007209260806349785,5,0.31632653061224486,0.0007189244146053723,1
0.0077640984394375615,6,0.44897959183673464,0.0007942756253215832,1
0.00907973632325017,7,0.6122448979591836,0.0009665829427914089,1
0.010341566877844105,8,0.7959183673469387,0.0007726046166692396,1
0.011985780129027493,9,1.0,0.0013218118953058503,1
0.0004256238568626421,0,0.0,9.033946958045958e-05,2
0.0006973404938782381,1,0.02040816326530612,5.0536953934416816e-05,2
0.0009152131006480127,2,0.0510204081632653,6.623038930376638e-05,2
0.001348678714322449,3,0.11224489795918366,0.00015506625544089666,2
0.0017743157597478157,4,0.2040816326530612,0.00019638462624407414,2
0.002153844309161609,5,0.31632653061224486,0.0002174246560276308,2
0.002621825548253943,6,0.44897959183673464,0.00028305978312510383,2
0.002927103756123062,7,0.6122448979591836,0.00034317212510784107,2
0.0032386794231441065,8,0.7959183673469387,0.00031401063896509913,2
0.004274338046035879,9,1.0,0.00045201889009673134,2


==> content_data_space_null_profile_rmse.csv <==
y,radial,x,ci,coordinate
0.005540051823982891,0,0.0,0.0008667542687997489,0
0.003912650736406818,1,0.02040816326530612,0.0004649868569715804,0
0.0034362788632247266,2,0.0510204081632653,0.0003062773105076055,0
0.003661595737522384,3,0.11224489795918366,0.00033604942301262877,0
0.003794013131332567,4,0.2040816326530612,0.0002944435133276813,0
0.004054697080504859,5,0.31632653061224486,0.0002761828872202554,0
0.004255690806726503,6,0.44897959183673464,0.0002454245000583326,0
0.004743227270133956,7,0.6122448979591836,0.0002652850000447195,0
0.005008284483646683,8,0.7959183673469387,0.00028170330178666067,0
0.006741091219114276,9,1.0,0.0004362181975453897,0
0.0,0,0.0,0.0,1
0.004374783699684964,1,0.02040816326530612,0.00014607546827856248,1
0.004388609389754493,2,0.0510204081632653,0.00015300076718214196,1
0.004493530206590409,3,0.11224489795918366,0.0001512180634635667,1
0.004592153030840712,4,0.2040816326530612,0.0001437184014401161,1
0.004735184971700917,5,0.31632653061224486,0.00014470509928418696,1
0.0049388002458310674,6,0.44897959183673464,0.00016605734263631152,1
0.005294003099934645,7,0.6122448979591836,0.00018976211281011932,1
0.0058681415611263445,8,0.7959183673469387,0.0002143282525765601,1
0.008007016994077855,9,1.0,0.0004847580904076749,1
0.0008153503008340722,0,0.0,0.00010610470489308741,2
0.0007826182750979147,1,0.02040816326530612,6.0049604048411503e-05,2
0.0009125322736341089,2,0.0510204081632653,3.9131716376620326e-05,2
0.0012561014512790332,3,0.11224489795918366,5.317336893693634e-05,2
0.0016295836528852164,4,0.2040816326530612,7.230759404995384e-05,2
0.002011653873195246,5,0.31632653061224486,8.702792855165944e-05,2
0.002395840454669151,6,0.44897959183673464,8.267797010062306e-05,2
0.0029487256664596784,7,0.6122448979591836,0.00013988276087109142,2
0.0034315342583259465,8,0.7959183673469387,0.00016090385681203604,2
0.0048467042525221935,9,1.0,0.00028042956394474074,2


==> content_data_space_resolution_scan_rmse_64.csv <==
label,index,modes,radial,grid,rmse
RCos,0,$(4 \times 4)$,10,18 x 9,0.003612075072935365
LambdaSin,0,$(4 \times 4)$,10,18 x 9,0.00710043151183174
ZSin,0,$(4 \times 4)$,10,18 x 9,0.0035738032006697525
RCos,1,$(6 \times 4)$,10,18 x 9,0.0012824935497432743
LambdaSin,1,$(6 \times 4)$,10,18 x 9,0.0031433865237635453
ZSin,1,$(6 \times 4)$,10,18 x 9,0.0011576125976808936
RCos,2,$(6 \times 6)$,10,18 x 9,0.001234983338676207
LambdaSin,2,$(6 \times 6)$,10,18 x 9,0.002944902792037874
ZSin,2,$(6 \times 6)$,10,18 x 9,0.0010456985111731447
RCos,3,$(8 \times 8)$,10,18 x 9,0.0005726452594545472
LambdaSin,3,$(8 \times 8)$,10,18 x 9,0.0015689712542399402
ZSin,3,$(8 \times 8)$,10,18 x 9,0.0006504170360519021
RCos,4,$(10 \times 10)$,10,18 x 9,0.0003872446057953529
LambdaSin,4,$(10 \times 10)$,10,18 x 9,0.0007238650278054445
ZSin,4,$(10 \times 10)$,10,18 x 9,0.0004532761899589278
RCos,5,$(12 \times 12)$,10,18 x 9,0.00023163886528315407
LambdaSin,5,$(12 \times 12)$,10,18 x 9,0.0004767342561585212
ZSin,5,$(12 \times 12)$,10,18 x 9,0.0002872546475209557
RCos,0,$(4 \times 4)$,20,18 x 9,0.0034803755421654015
LambdaSin,0,$(4 \times 4)$,20,18 x 9,0.00705372690246197
ZSin,0,$(4 \times 4)$,20,18 x 9,0.00340756904751589
RCos,1,$(6 \times 4)$,20,18 x 9,0.001117680796161619
LambdaSin,1,$(6 \times 4)$,20,18 x 9,0.003060834281677035
ZSin,1,$(6 \times 4)$,20,18 x 9,0.000950821541219781
RCos,2,$(6 \times 6)$,20,18 x 9,0.0010679182846391518
LambdaSin,2,$(6 \times 6)$,20,18 x 9,0.002852559923857055
ZSin,2,$(6 \times 6)$,20,18 x 9,0.0008318578130302416
RCos,3,$(8 \times 8)$,20,18 x 9,0.0003908072546801403
LambdaSin,3,$(8 \times 8)$,20,18 x 9,0.0014262191710501164
ZSin,3,$(8 \times 8)$,20,18 x 9,0.0004200924491760525
RCos,4,$(10 \times 10)$,20,18 x 9,0.00019145728251417047
LambdaSin,4,$(10 \times 10)$,20,18 x 9,0.000481047360453404
ZSin,4,$(10 \times 10)$,20,18 x 9,0.00019876774364653522
RCos,5,$(12 \times 12)$,20,18 x 9,4.883478192501237e-06
LambdaSin,5,$(12 \times 12)$,20,18 x 9,0.00011902886064052739
ZSin,5,$(12 \times 12)$,20,18 x 9,5.417118371818005e-06

